Scalable Approximate Biclique Counting over Large Bipartite Graphs

Counting $(p,q)$-bicliques in bipartite graphs is crucial for a variety of applications, from recommendation systems to cohesive subgraph analysis. Yet, it remains computationally challenging due to the combinatorial explosion to exactly count the $(p,q)$-bicliques. In many scenarios, e.g., graph kernel methods, however, exact counts are not strictly required. To design a scalable and high-quality approximate solution, we novelly resort to $(p,q)$-broom, a special spanning tree of the $(p,q)$-biclique, which can be counted via graph coloring and efficient dynamic programming. Based on the intermediate results of the dynamic programming, we propose an efficient sampling algorithm to derive the approximate $(p,q)$-biclique count from the $(p,q)$-broom counts. Theoretically, our method offers unbiased estimates with provable error guarantees. Empirically, our solution outperforms existing approximation techniques in both accuracy (up to 8$\times$ error reduction) and runtime (up to 50$\times$ speedup) on nine real-world bipartite networks, providing a scalable solution for large-scale $(p,q)$-biclique counting.

==> Data/AR_Err.csv <==
dataset,T,EPZZ++,OurMethod
2,10,115.43199275755427,156.77690626357128
4,100,78.54374325780884,81.63445428163898
6,1000,73.89169537331631,28.4738861354127
8,10000,30.53946796262159,11.542201183426709
10,100000,11.92212968802093,3.354077981678267
12,1000000,4.224078812163527,1.1313588179337593


==> Data/AR_SampleTime.csv <==
dataset,T,EPZZ++,OurMethod
2,10,6.2609665102040815,0.001
4,100,6.274741448979592,0.001
6,1000,6.3145234285714285,0.0032693877551020325
8,10000,7.252760122448979,0.030367346938775484
10,100000,17.14584869387755,0.2581081632653061
12,1000000,115.0065044489796,2.4274408163265306


==> Data/DetailedCmp.csv <==
dataset,EPZZ++_init,EPZZ++_sample,EPZZ++_error,OurMethod_init,OurMethod_sample,OurMethod_error
2,0.660653775510204,36.38250689795918,52.40412471781546,2.3671020408163264,0.5275,16.94078691770234
4,4.268496,15.194809326530612,61.83905083986917,0.6803877551020407,0.3399979591836735,16.09426713064479
6,4.311936142857143,144.85686830612246,38.88007873367904,1.741714285714286,1.274334693877551,4.918707761762173
8,2.643396551020408,5.365528653061225,1.5230490505745695,0.6819183673469387,0.31920612244897956,1.4435811597416728
10,4.693928591836735,11.506882326530611,2.4610053648622965,1.282265306122449,0.3725408163265305,0.9666254994986531
12,11.30305524489796,16.91337706122449,13.267123561995996,1.8354897959183678,0.25435510204081635,3.900027231174012
14,6.293669530612245,3.4576828979591836,0.17928861475235794,0.4672040816326531,0.2739510204081632,0.09936399013225186
16,37.62624771428572,896.1676752244898,0.5109114616781404,369.8114897959184,12.770548979591839,0.6964218630741935
18,3238.5606991632662,4825.448594061224,28.191251272173876,2849.1112857142853,103.36764693877551,3.6685674529231216


==> Data/ER_SampleTime.csv <==
dataset,T,EPZZ++,OurMethod
2,10,127.76725057142856,0.0026612244897959102
4,100,128.89803414285714,0.023040816326530576
6,1000,135.35134653061223,0.17389795918367346
8,10000,204.48544540816326,1.3862285714285711
10,100000,890.1760910204082,12.465026530612244
12,1000000,7703.833343938776,120.93378775510203


==> Data/MainTime.csv <==
dataset,BCList++,EPivoter,EPZZ++,OurMethod
2,252.4978776,832.5737143,37.04316067,2.894602041
4,6.141510204,94.74730612,19.46330533,1.020385714
6,752.8184082,2450.629041,149.1688044,3.01604898
8,9.977061224,18.43353061,8.008925204,1.00112449
10,43.10536735,59.23661224,16.20081092,1.654806122
12,16.51291837,180.0978776,28.21643231,2.089844898
14,0.094387755,18.34812245,9.751352429,0.741155102
16,100000,100000,933.7939229,382.5820388
18,100000,100000,8064.009293,2952.478933


==> Data/Wut_Err.csv <==
dataset,T,EPZZ++,OurMethod
2,10,81.56690955074761,68.61293312094747
4,100,71.81491176444254,37.69800729796963
6,1000,83.20703263578358,23.504425896252652
8,10000,55.61339579276112,12.642368993666267
10,100000,48.2459034420943,4.585019973449887
12,1000000,17.91540616192925,1.4310368657494943

